FORML: Learning to Reweight Data for Fairness

Machine learning models are trained to minimize the mean loss for a single metric, and thus typically do not consider fairness and robustness. Neglecting such metrics in training can make these models prone to fairness violations when training data are imbalanced or test distributions differ. This work introduces Fairness Optimized Reweighting via Meta-Learning (FORML), a training algorithm that balances fairness and robustness with accuracy by jointly learning training sample weights and neural network parameters. The approach increases model fairness by learning to balance the contributions from both over- and under-represented sub-groups through dynamic reweighting of the data learned from a user-specified held-out set representative of the distribution under which fairness is desired. FORML improves equality of opportunity fairness criteria on image classification tasks, reduces bias of corrupted labels, and facilitates building more fair datasets via data condensation. These improvements are achieved without pre-processing data or post-processing model outputs, without learning an additional weighting function, without changing model architecture, and while maintaining accuracy on the original predictive metric.

==> figures/document.json <==
{"_class":"document","do_objectID":"60B0ED98-9B69-4764-9531-BA52454BE1F8","colorSpace":0,"currentPageIndex":0,"assets":{"_class":"assetCollection","do_objectID":"2845AFA1-38D1-4520-9963-90A6F5CE43DB","images":[],"colorAssets":[{"_class":"MSImmutableColorAsset","do_objectID":"4757977D-EC80-40E0-9355-31A0F6DC2594","color":{"_class":"color","alpha":0.87,"blue":0,"green":0,"red":0}},{"_class":"MSImmutableColorAsset","do_objectID":"17096A07-3C74-4B56-BD52-33D08B158416","color":{"_class":"color","alpha":0.5413269928,"blue":0,"green":0,"red":0}},{"_class":"MSImmutableColorAsset","do_objectID":"D0795A28-90E4-439C-974C-35C831BEEDDC","color":{"_class":"color","alpha":0.38,"blue":0,"green":0,"red":0}},{"_class":"MSImmutableColorAsset","do_objectID":"A6B74FE5-B34A-44F5-A326-97259993EA8D","color":{"_class":"color","alpha":0.12,"blue":0,"green":0,"red":0}},{"_class":"MSImmutableColorAsset","do_objectID":"3AABE37C-EAF0-4704-B885-0B3CB33B1809","color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"MSImmutableColorAsset","do_objectID":"D3F4B420-155A-49D6-8BB2-08F9AFD4E523","color":{"_class":"color","alpha":0.6999999881,"blue":1,"green":1,"red":1}},{"_class":"MSImmutableColorAsset","do_objectID":"E3C67C46-305E-4FDD-86E5-CB739E4BF2A0","color":{"_class":"color","alpha":0.5,"blue":1,"green":1,"red":1}},{"_class":"MSImmutableColorAsset","do_objectID":"07BC4F52-F8DF-40B2-BC6D-9B6646914EA5","color":{"_class":"color","alpha":0.12,"blue":1,"green":1,"red":1}},{"_class":"MSImmutableColorAsset","do_objectID":"18E6569C-C0DF-4598-8041-DBF4215CF31D","color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}},{"_class":"MSImmutableColorAsset","do_objectID":"283F5BF8-CD2C-4AB7-86DF-6DA4D7D9FFFC","color":{"_class":"color","alpha":1,"blue":0.1294117647058823,"green":0.1294117647058823,"red":0.1294117647058823}},{"_class":"MSImmutableColorAsset","do_objectID":"5362D598-5D03-4B63-B1A9-0AB513F7D24A","color":{"_class":"color","alpha":1,"blue":0.1882352941176471,"green":0.1882352941176471,"red":0.1882352941176471}},{"_class":"MSImmutableColorAsset","do_objectID":"6715DDE1-9776-46AC-9382-CA6D75281EEA","color":{"_class":"color","alpha":1,"blue":0.2588235294117647,"green":0.2588235294117647,"red":0.2588235294117647}},{"_class":"MSImmutableColorAsset","do_objectID":"A4B3DD28-7EF9-47E5-9EDE-436EF9F9B97C","color":{"_class":"color","alpha":1,"blue":0.3803921568627451,"green":0.3803921568627451,"red":0.3803921568627451}},{"_class":"MSImmutableColorAsset","do_objectID":"05B82FCA-E1D1-449C-AC98-9587CE1003FA","color":{"_class":"color","alpha":1,"blue":0.4588235294117647,"green":0.4588235294117647,"red":0.4588235294117647}},{"_class":"MSImmutableColorAsset","do_objectID":"05AF8429-FD75-4B03-AB8D-F34A9AD781F9","color":{"_class":"color","alpha":1,"blue":0.6196078431372549,"green":0.6196078431372549,"red":0.6196078431372549}},{"_class":"MSImmutableColorAsset","do_objectID":"8DB1F01C-74B4-4410-859C-C51DFFFC991F","color":{"_class":"color","alpha":1,"blue":0.7411764705882353,"green":0.7411764705882353,"red":0.7411764705882353}},{"_class":"MSImmutableColorAsset","do_objectID":"81BD883B-D816-485A-B0CD-0E8431C2D49E","color":{"_class":"color","alpha":1,"blue":0.8784313725490196,"green":0.8784313725490196,"red":0.8784313725490196}},{"_class":"MSImmutableColorAsset","do_objectID":"246897E1-B8A2-4F4A-BF23-CB84488369F3","color":{"_class":"color","alpha":1,"blue":0.9333333333333333,"green":0.9333333333333333,"red":0.9333333333333333}},{"_class":"MSImmutableColorAsset","do_objectID":"358D25F0-D645-4017-8714-435C43D40E31","color":{"_class":"color","alpha":1,"blue":0.9607843137254902,"green":0.9607843137254902,"red":0.9607843137254902}},{"_class":"MSImmutableColorAsset","do_objectID":"76D13255-DF50-4FA3-A325-D8348A2C9B71","color":{"_class":"color","alpha":1,"blue":0.9803921568627451,"green":0.9803921568627451,"red":0.9803921568627451}},{"_class":"MSImmutableColorAsset","do_objectID":"BC8E3A0E-BA4A-4A95-A1A9-14865B19C531","color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}],"exportPresets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[{"_class":"color","alpha":0.87,"blue":0,"green":0,"red":0},{"_class":"color","alpha":0.5413269928,"blue":0,"green":0,"red":0},{"_class":"color","alpha":0.38,"blue":0,"green":0,"red":0},{"_class":"color","alpha":0.12,"blue":0,"green":0,"red":0},{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},{"_class":"color","alpha":0.6999999881,"blue":1,"green":1,"red":1},{"_class":"color","alpha":0.5,"blue":1,"green":1,"red":1},{"_class":"color","alpha":0.12,"blue":1,"green":1,"red":1},{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},{"_class":"color","alpha":1,"blue":0.1294117647058823,"green":0.1294117647058823,"red":0.1294117647058823},{"_class":"color","alpha":1,"blue":0.1882352941176471,"green":0.1882352941176471,"red":0.1882352941176471},{"_class":"color","alpha":1,"blue":0.2588235294117647,"green":0.2588235294117647,"red":0.2588235294117647},{"_class":"color","alpha":1,"blue":0.3803921568627451,"green":0.3803921568627451,"red":0.3803921568627451},{"_class":"color","alpha":1,"blue":0.4588235294117647,"green":0.4588235294117647,"red":0.4588235294117647},{"_class":"color","alpha":1,"blue":0.6196078431372549,"green":0.6196078431372549,"red":0.6196078431372549},{"_class":"color","alpha":1,"blue":0.7411764705882353,"green":0.7411764705882353,"red":0.7411764705882353},{"_class":"color","alpha":1,"blue":0.8784313725490196,"green":0.8784313725490196,"red":0.8784313725490196},{"_class":"color","alpha":1,"blue":0.9333333333333333,"green":0.9333333333333333,"red":0.9333333333333333},{"_class":"color","alpha":1,"blue":0.9607843137254902,"green":0.9607843137254902,"red":0.9607843137254902},{"_class":"color","alpha":1,"blue":0.9803921568627451,"green":0.9803921568627451,"red":0.9803921568627451},{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}],"gradients":[]},"fontReferences":[{"_class":"fontReference","do_objectID":"23759689-09B0-4D40-ADC8-EDFDA634D261","fontFamilyName":"Lato","fontFileName":"Lato-Light.ttf","options":0,"postscriptNames":["Lato-Light"]},{"_class":"fontReference","do_objectID":"421BDA7C-6BEC-4339-959F-B235EB9C9756","fontFamilyName":"Lato","fontFileName":"Lato-Black.ttf","options":0,"postscriptNames":["Lato-Black"]},{"_class":"fontReference","do_objectID":"433FAF99-9FB7-4F0A-A984-D87F54C5FB65","fontFamilyName":"Lato","fontFileName":"Lato-Italic.ttf","options":0,"postscriptNames":["Lato-Italic"]},{"_class":"fontReference","do_objectID":"47207755-2380-459E-A1DF-8DFA3F24E9D4","fontFamilyName":"Lato","fontFileName":"Lato-LightItalic.ttf","options":0,"postscriptNames":["Lato-LightItalic"]},{"_class":"fontReference","do_objectID":"5EAB3260-C45B-49A3-879E-E5FE3F1D6593","fontFamilyName":"Lato","fontFileName":"Lato-BoldItalic.ttf","options":0,"postscriptNames":["Lato-BoldItalic"]},{"_class":"fontReference","do_objectID":"62677A22-EE71-419B-9AA1-26CEDE835E03","fontFamilyName":"Lato","fontFileName":"Lato-Regular.ttf","options":2,"postscriptNames":["Lato-Regular"]},{"_class":"fontReference","do_objectID":"97E8B505-CFEB-4402-A4EF-BFE415843EC8","fontFamilyName":"Lato","fontFileName":"Lato-Thin.ttf","options":0,"postscriptNames":["Lato-Hairline"]},{"_class":"fontReference","do_objectID":"BFC04A5E-0570-49CA-B95F-76862C7A6FF9","fontFamilyName":"Lato","fontFileName":"Lato-BlackItalic.ttf","options":0,"postscriptNames":["Lato-BlackItalic"]},{"_class":"fontReference","do_objectID":"ED6D63D0-8ECD-487F-8E7F-182CBD9B2171","fontFamilyName":"Lato","fontFileName":"Lato-Bold.ttf","options":2,"postscriptNames":["Lato-Bold"]},{"_class":"fontReference","do_objectID":"F6697A98-73A5-4B0B-BD19-282FF0BD4753","fontFamilyName":"Lato","fontFileName":"Lato-ThinItalic.ttf","options":0,"postscriptNames":["Lato-HairlineItalic"]}],"foreignLayerStyles":[],"foreignSwatches":[{"_class":"MSImmutableForeignSwatch","do_objectID":"F92B75EB-EE84-4BAB-8BF1-BC93C3BB75D4","libraryID":"B6A77A84-AA5A-42E1-B107-D4B00E593582","sourceLibraryName":"Migrated Global Colors","symbolPrivate":false,"remoteSwatchID":"48843FF0-C4D0-4452-8B04-31ED1E181817","localSwatch":{"_class":"swatch","do_objectID":"812A8709-2455-47CC-A955-E3D336B89346","name":"3. Citrine","value":{"_class":"color","alpha":1,"blue":0,"green":0.7098039215686275,"red":0.9686274509803922}}}],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","do_objectID":"3E65703F-E860-4AB4-B40B-60CD71F93856","objects":[{"_class":"sharedStyle","do_objectID":"E9914C62-FB70-43EA-B840-F1BE2DEEA401","name":"Material\/Light\/Menu","value":{"_class":"style","do_objectID":"3B2C2F9A-C447-4DBA-8502-3B1F5FE2454C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9803921568627451,"green":0.9803921568627451,"red":0.9803921568627451},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[{"_class":"shadow","isEnabled":true,"blurRadius":8,"offsetX":0,"offsetY":8,"spread":0,"color":{"_class":"color","alpha":0.24,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}},{"_class":"shadow","isEnabled":true,"blurRadius":8,"offsetX":0,"offsetY":0,"spread":0,"color":{"_class":"color","alpha":0.12,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}}]}},{"_class":"sharedStyle","do_objectID":"83332066-93A8-440D-994D-05752A24FD09","name":"Material\/Light\/Card","value":{"_class":"style","do_objectID":"EF25DD6F-AE35-48EC-926A-5F0FFE1DFFF6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":1,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":0.8,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":0.05,"color":{"_class":"color","alpha":0.4,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":0.2,"color":{"_class":"color","alpha":0,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":0,"blue":1,"green":1,"red":1}}]},"position":1,"thickness":0.5},{"_class":"border","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":1,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0}},{"_class":"gradientStop","position":0.8,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0}},{"_class":"gradientStop","position":0.950255322222858,"color":{"_class":"color","alpha":0.02,"blue":0,"green":0,"red":0}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":0.04,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[{"_class":"shadow","isEnabled":true,"blurRadius":2,"offsetX":0,"offsetY":2,"spread":0,"color":{"_class":"color","alpha":0.24,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}},{"_class":"shadow","isEnabled":true,"blurRadius":2,"offsetX":0,"offsetY":0,"spread":0,"color":{"_class":"color","alpha":0.12,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}}]}},{"_class":"sharedStyle","do_objectID":"B2E9CAED-203F-4219-AB97-B7CF966EAAB7","name":"Material\/Search box","value":{"_class":"style","do_objectID":"B8D11E31-A654-4461-B8BC-75DA37520594","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":1,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 0.99342315051020413}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0}},{"_class":"gradientStop","position":0.8,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":0.04,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1},{"_class":"border","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":8,"opacity":1},"gradient":{"_class":"gradient","elipseLength":1,"from":"{0.5, 0.021828517572227389}","gradientType":0,"to":"{0.5, 0.98495296556122447}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":0.2,"color":{"_class":"color","alpha":0,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":0,"blue":1,"green":1,"red":1}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9803921568627451,"green":0.9803921568627451,"red":0.9803921568627451},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[{"_class":"shadow","isEnabled":true,"blurRadius":2,"offsetX":0,"offsetY":2,"spread":0,"color":{"_class":"color","alpha":0.24,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}},{"_class":"shadow","isEnabled":true,"blurRadius":2,"offsetX":0,"offsetY":0,"spread":0,"color":{"_class":"color","alpha":0.12,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}}]}},{"_class":"sharedStyle","do_objectID":"27582791-CF03-41DF-91FF-8533194D9BB3","name":"Material\/Toast","value":{"_class":"style","do_objectID":"0F5309E8-2952-49A7-85B7-8E6E51AC68D2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":1,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0}},{"_class":"gradientStop","position":0.8,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0}},{"_class":"gradientStop","position":0.95,"color":{"_class":"color","alpha":0.02,"blue":0,"green":0,"red":0}},{"_class":"gradientStop","position":0.9864078443877551,"color":{"_class":"color","alpha":0.04,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1},{"_class":"border","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":8,"opacity":1},"gradient":{"_class":"gradient","elipseLength":1,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":0.2000000029802322,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":0.0490476332782268,"color":{"_class":"color","alpha":0.1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":0.2,"color":{"_class":"color","alpha":0,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":0,"blue":1,"green":1,"red":1}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.196078431372549,"green":0.196078431372549,"red":0.196078431372549},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[{"_class":"shadow","isEnabled":true,"blurRadius":6,"offsetX":0,"offsetY":6,"spread":0,"color":{"_class":"color","alpha":0.24,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}},{"_class":"shadow","isEnabled":true,"blurRadius":6,"offsetX":0,"offsetY":0,"spread":0,"color":{"_class":"color","alpha":0.12,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}}]}},{"_class":"sharedStyle","do_objectID":"CE41BCEA-E018-43FB-837C-4CCE92BC29C7","name":"Material\/Dark\/Dialog","value":{"_class":"style","do_objectID":"D4EE93B0-0480-4701-9A40-1786A3830F68","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":1,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0}},{"_class":"gradientStop","position":0.95,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":0.04,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5},{"_class":"border","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":8,"opacity":1},"gradient":{"_class":"gradient","elipseLength":1,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":0.8,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":0.04936005799731481,"color":{"_class":"color","alpha":0.4,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":0.2,"color":{"_class":"color","alpha":0,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":0,"blue":1,"green":1,"red":1}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.2588235294117647,"green":0.2588235294117647,"red":0.2588235294117647},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[{"_class":"shadow","isEnabled":true,"blurRadius":24,"offsetX":0,"offsetY":24,"spread":0,"color":{"_class":"color","alpha":0.300000011920929,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}},{"_class":"shadow","isEnabled":true,"blurRadius":24,"offsetX":0,"offsetY":0,"spread":0,"color":{"_class":"color","alpha":0.22,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}}]}},{"_class":"sharedStyle","do_objectID":"ACF14791-EE9C-41D8-9F0E-C0BD9795FFE9","name":"Material\/Light\/Dialog","value":{"_class":"style","do_objectID":"C2EC40F4-82AD-4498-9DFB-164126D48489","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":1,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0}},{"_class":"gradientStop","position":0.95,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":0.04,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":0.5},{"_class":"border","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":8,"opacity":1},"gradient":{"_class":"gradient","elipseLength":1,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":0.8,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":0.04936005799731481,"color":{"_class":"color","alpha":0.4,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":0.2,"color":{"_class":"color","alpha":0,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":0,"blue":1,"green":1,"red":1}}]},"position":1,"thickness":0.5}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[{"_class":"shadow","isEnabled":true,"blurRadius":24,"offsetX":0,"offsetY":24,"spread":0,"color":{"_class":"color","alpha":0.3,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}},{"_class":"shadow","isEnabled":true,"blurRadius":24,"offsetX":0,"offsetY":0,"spread":0,"color":{"_class":"color","alpha":0.22,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}}]}},{"_class":"sharedStyle","do_objectID":"489A8463-41AC-413C-9EE2-0DB91B522148","name":"Material\/Light\/Sheet","value":{"_class":"style","do_objectID":"A7BE6F92-66E5-4C8F-A9E3-A2C0FE7B1B20","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":1,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 0.98640784438775508}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0}},{"_class":"gradientStop","position":0.8,"color":{"_class":"color","alpha":0,"blue":0,"green":0,"red":0}},{"_class":"gradientStop","position":0.95,"color":{"_class":"color","alpha":0.02,"blue":0,"green":0,"red":0}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":0.04,"blue":0,"green":0,"red":0}}]},"position":1,"thickness":1},{"_class":"border","isEnabled":true,"fillType":1,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":8,"opacity":1},"gradient":{"_class":"gradient","elipseLength":1,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":0.8,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":0.0490476332782268,"color":{"_class":"color","alpha":0.4,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":0.2,"color":{"_class":"color","alpha":0,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":0,"blue":1,"green":1,"red":1}}]},"position":1,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9803921568627451,"green":0.9803921568627451,"red":0.9803921568627451},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[{"_class":"shadow","isEnabled":true,"blurRadius":16,"offsetX":0,"offsetY":16,"spread":0,"color":{"_class":"color","alpha":0.24,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}},{"_class":"shadow","isEnabled":true,"blurRadius":16,"offsetX":0,"offsetY":0,"spread":0,"color":{"_class":"color","alpha":0.12,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}}]}},{"_class":"sharedStyle","do_objectID":"DC7C529D-6EFE-4DF1-B392-D3635D4F9B60","name":"Material\/Light\/Drawer","value":{"_class":"style","do_objectID":"5928DFA0-9611-4FFB-8536-C20E4ABAE999","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.9803921580314636,"green":0.9803921580314636,"red":0.9803921580314636},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":0,"patternTileScale":1}],"innerShadows":[],"shadows":[{"_class":"shadow","isEnabled":true,"blurRadius":16,"offsetX":0,"offsetY":16,"spread":0,"color":{"_class":"color","alpha":0.24,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}},{"_class":"shadow","isEnabled":true,"blurRadius":16,"offsetX":0,"offsetY":0,"spread":0,"color":{"_class":"color","alpha":0.18,"blue":0,"green":0,"red":0},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1}}]}}]},"layerSymbols":{"_class":"symbolContainer","do_objectID":"400A0A2F-F377-4AAC-B40F-4ACC7AFF4833","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","do_objectID":"3E746351-9704-4ADE-B43D-57DB73E81A50","objects":[{"_class":"sharedStyle","do_objectID":"193F3CA3-5668-4EFB-B939-36091C3FA493","name":"Material\/Dark\/Subhead disabled","value":{"_class":"style","do_objectID":"C031A12F-9BC7-4248-80C8-CA9F591C5464","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":16}},"ligature":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.5,"blue":1,"green":1,"red":1},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":24,"minimumLineHeight":24,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"58E15983-C147-44E2-A8DA-EBA0BBEE67A2","name":"Material\/Dark\/Subhead","value":{"_class":"style","do_objectID":"8BF304B6-CD35-4DE4-99C5-86F9BDBCEDE0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":16}},"ligature":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"kerning":0,"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":24,"minimumLineHeight":24,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"E565A9CE-412B-4E07-B11D-9E9DB95D0595","name":"Material\/Light\/Title","value":{"_class":"style","do_objectID":"A8515E37-A48A-41E7-A95D-1CA97FB7547D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Medium","size":20}},"ligature":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.87,"blue":0,"green":0,"red":0},"kerning":0,"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":28,"minimumLineHeight":28,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"B361ECB7-373C-440D-889C-7821BAD12F47","name":"Material\/Dark\/Caption secondary","value":{"_class":"style","do_objectID":"0FCFCB3E-6030-4F62-A687-FC5302D6F01F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.6999999881,"blue":1,"green":1,"red":1},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":16,"minimumLineHeight":16,"allowsDefaultTighteningForTruncation":0,"alignment":0},"ligature":0},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"57BAAD8A-A571-4CC3-AFB0-FD00DC19929A","name":"Material\/Dark\/Body 1","value":{"_class":"style","do_objectID":"A0532F27-13BC-4017-866A-67E5C7B53CDE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":9.98451203114103,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":14}},"ligature":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"A67D1F47-15F3-404C-BBEE-575C10E1A77C","name":"Material\/Light\/Caption secondary","value":{"_class":"style","do_objectID":"98DC7CF2-8FD6-4EB7-948C-69C8136B8BEC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":12}},"ligature":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.5392606431,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":16,"minimumLineHeight":16,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"00EA6A7D-3EA3-4E2C-ACEA-6A063C5C8676","name":"Material\/Light\/Subhead disabled","value":{"_class":"style","do_objectID":"879C6C3D-57F2-4C2E-961A-AD772FACB297","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.38,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":24,"minimumLineHeight":24,"allowsDefaultTighteningForTruncation":0,"alignment":0},"ligature":0},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"5D9E1A25-4AA1-49EF-9CDA-AB7A4734C926","name":"Material\/Light\/Body 2","value":{"_class":"style","do_objectID":"A5EB1B9F-8822-4513-AC1F-16EF8CB9F42E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Medium","size":14}},"ligature":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.87,"blue":0,"green":0,"red":0},"kerning":0,"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":24,"minimumLineHeight":24,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"69ED5B4A-408D-4DCD-A1CB-392D2A7E41BB","name":"Material\/Light\/Body 1 secondary","value":{"_class":"style","do_objectID":"91F3D7DB-B489-48DC-8A0C-FCB23C08B008","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":14}},"ligature":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.5438462409,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"F367578F-1B7E-4566-9C70-16BA64AF1DFA","name":"Material\/Dark\/Subhead secondary","value":{"_class":"style","do_objectID":"34D677DA-EAF3-4AD6-98A6-F8909ED1D676","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.6999999881,"blue":1,"green":1,"red":1},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":24,"minimumLineHeight":24,"allowsDefaultTighteningForTruncation":0},"ligature":0},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"9779A83F-D1E9-4FFE-800D-8152982B444C","name":"Material\/Light\/Subhead","value":{"_class":"style","do_objectID":"0955E305-259F-4F70-990F-B0ECF12859D7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":16}},"ligature":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.87,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":24,"minimumLineHeight":24,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"44AC1955-79A1-4BEB-A4D5-72F1ECA22860","name":"Material\/Light\/Body 1","value":{"_class":"style","do_objectID":"BA74EB18-927D-435A-908C-880E0C218D9E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.87,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0},"ligature":0},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"067FEDE1-3EBC-4653-A667-792B67EC0A36","name":"Material\/Desktop\/Dark\/Body 1","value":{"_class":"style","do_objectID":"C42B605A-FCD1-409C-9D6F-308E96E251C0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":13}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"3FFB1FB0-D68C-4CE3-8123-5B6A3957C191","name":"Material\/Light\/Headline","value":{"_class":"style","do_objectID":"16224C2A-B649-4645-8027-DBC2D7397FBE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.87,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":32,"minimumLineHeight":32,"allowsDefaultTighteningForTruncation":0},"ligature":0},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"12DAF224-DCC7-475F-B21D-E6E75E563E9A","name":"Material\/Light\/Subhead secondary","value":{"_class":"style","do_objectID":"E1B45A71-96DF-4D2F-A483-138434630E3B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.5413269928,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":24,"minimumLineHeight":24,"allowsDefaultTighteningForTruncation":0,"alignment":0},"ligature":0},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"AB229DCC-1C49-4B7D-8079-F9BA9EBB787A","name":"Material\/Desktop\/Light\/Subhead","value":{"_class":"style","do_objectID":"821F929D-2481-4827-B61E-1438554E282B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":15}},"ligature":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.87,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"63446B2F-1571-456D-89FD-2A26EA213F12","name":"Material\/Dark\/Title","value":{"_class":"style","do_objectID":"483F007A-7802-41B8-A9EE-F6D859F99D1C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Medium","size":20}},"ligature":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":28,"minimumLineHeight":28,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"EDCD9B89-927B-405C-BCFF-C9CF6285F24E","name":"Material\/Dark\/Body 1 secondary","value":{"_class":"style","do_objectID":"2E201906-93D4-436D-B4D3-C864B996353F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":14}},"ligature":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.6999999881,"blue":1,"green":1,"red":1},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"CCB6BE00-582B-4083-BC86-9F3810128A2C","name":"Material\/Light\/Caption","value":{"_class":"style","do_objectID":"FD6B17CD-4308-4DE7-92BA-DEE0548469C8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.87,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":16,"minimumLineHeight":16,"allowsDefaultTighteningForTruncation":0},"ligature":0},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"3072465D-FCC6-47B0-AD1F-FE41ABB8AED8","name":"Material\/Light\/Body 2 secondary","value":{"_class":"style","do_objectID":"3A9337F8-FF64-4365-82F3-FDBA9B9AED64","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.54,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":24,"minimumLineHeight":24,"allowsDefaultTighteningForTruncation":0},"ligature":0},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"56698EA7-C50A-44A8-BCF8-370ED7FB18B6","name":"Material\/Dark\/Headline","value":{"_class":"style","do_objectID":"F2E5CB29-F55E-4885-B897-462948130E87","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":32,"minimumLineHeight":32,"allowsDefaultTighteningForTruncation":0},"ligature":0},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"FBBCDC04-8870-44C6-BC76-2AD2AB17C478","name":"Material\/Dark\/Caption","value":{"_class":"style","do_objectID":"9D65AF4F-EEBD-49F5-A144-3EA75A7714B8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":16,"minimumLineHeight":16,"allowsDefaultTighteningForTruncation":0,"alignment":0},"ligature":0},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"166E3E52-9757-4D75-94F7-2208F2C572A5","name":"Material\/Light\/Body 1 disabled","value":{"_class":"style","do_objectID":"B4DEB5B4-4F9F-4AD0-8E95-4024A1441DE3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.38,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0},"ligature":0},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"9EFF3606-EC3E-405D-B9AF-94E8C8E4DB0E","name":"Material\/Dark\/Body 1 disabled","value":{"_class":"style","do_objectID":"43A6C2C2-DD66-4133-BA81-D361F0F007E5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":14}},"ligature":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.5,"blue":1,"green":1,"red":1},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"EE5BBA44-B830-47EC-964E-51CEF7CF3884","name":"Material\/Dark\/Body 2","value":{"_class":"style","do_objectID":"410C340C-2E89-468F-9DAA-D964A507C352","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Medium","size":14}},"ligature":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":24,"minimumLineHeight":24,"allowsDefaultTighteningForTruncation":0},"kerning":0},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"1DD17015-5C9A-4867-8767-28C0960E3C73","name":"Material\/Dark\/Body 2 secondary","value":{"_class":"style","do_objectID":"1B44174B-0A93-43C5-9706-5CA26A964BFB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Medium","size":14}},"ligature":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.6999999881,"blue":1,"green":1,"red":1},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":24,"minimumLineHeight":24,"allowsDefaultTighteningForTruncation":0},"kerning":0},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"C4A8404D-62FF-493E-BF83-D629EDF10EB7","name":"Material\/Desktop\/Light\/Body 1","value":{"_class":"style","do_objectID":"AC81828B-2FCB-4CBA-94FD-8C982A1B0D59","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":13}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.87,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"819C9925-BAB9-4EDC-B3B9-8A3EB615FF66","name":"Material\/Desktop\/Light\/Body 1 secondary","value":{"_class":"style","do_objectID":"93587B99-8B09-4881-A2EF-0C66622E2A5B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":13}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.54,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"0258D19B-991A-453B-953B-B0F0A0978384","name":"Material\/Desktop\/Light\/Body 1 disabled","value":{"_class":"style","do_objectID":"5A7A5C23-CC7A-49C9-8E9D-805807FC2C2F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":13}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.38,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"9888D34D-D984-4124-8440-1FD1BBA18E90","name":"Material\/Desktop\/Light\/Body 2","value":{"_class":"style","do_objectID":"5764FC1A-3835-4D68-B3BC-BCDC3B2FDB03","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Medium","size":13}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.87,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"03701DAE-6AE8-41BE-ADEE-14C5E2FE4473","name":"Material\/Desktop\/Light\/Body 2 secondary","value":{"_class":"style","do_objectID":"C7243137-969B-40EA-88D3-8B1D9733C18C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Medium","size":13}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.54,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"3D06CCC8-AB26-4BD4-A1E2-AA8EE351F829","name":"Material\/Desktop\/Dark\/Body 2 secondary","value":{"_class":"style","do_objectID":"C5A1EE5C-691A-4A39-8C82-1B02064C1ED1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Medium","size":13}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.6999999881,"blue":1,"green":1,"red":1},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"7239E8FA-2BC9-42D8-91AB-8C2FE777DC2A","name":"Material\/Desktop\/Dark\/Body 2","value":{"_class":"style","do_objectID":"6E83C6D5-1C28-44A4-B822-0080C26A804F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Medium","size":13}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"EB763235-81B7-4615-BA03-0707D8BE9F80","name":"Material\/Desktop\/Dark\/Body 1 secondary","value":{"_class":"style","do_objectID":"95651209-1868-46C2-ADE2-24FE8455006A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":13}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.6999999881,"blue":1,"green":1,"red":1},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"82B83A02-8358-4700-A94B-3080E4EB088B","name":"Material\/Desktop\/Dark\/Body 1 disabled","value":{"_class":"style","do_objectID":"0537C717-7C40-401D-9625-F7F042A0F8D4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":13}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.5,"blue":1,"green":1,"red":1},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"AC983BBD-D47A-4089-9255-4BAF735D0519","name":"Material\/Desktop\/Light\/Subhead secondary","value":{"_class":"style","do_objectID":"ADC14731-8356-4368-9BC1-E0CC2E7280AE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":15}},"ligature":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.54,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"649658E2-335F-4D72-82A2-6D3C60F889BA","name":"Material\/Desktop\/Light\/Subhead disabled","value":{"_class":"style","do_objectID":"DC41BDDE-9550-4BBC-A8C3-DC3383E4F5F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":15}},"ligature":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.38,"blue":0,"green":0,"red":0},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"1859405F-32B9-4AE5-B95D-AC21F446F9F5","name":"Material\/Desktop\/Dark\/Subhead","value":{"_class":"style","do_objectID":"95A4D098-82BD-4E1C-92B9-98D8CD7F9C30","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":15}},"ligature":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"7D53C4CD-C376-407A-BC7E-EDF75CCEDED7","name":"Material\/Desktop\/Dark\/Subhead secondary","value":{"_class":"style","do_objectID":"51C1BA3C-113A-49D2-B54C-4EFD4F18137B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":15}},"ligature":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.6999999881,"blue":1,"green":1,"red":1},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}},{"_class":"sharedStyle","do_objectID":"189A5F8E-386E-48D8-8CDF-0B76AF53E41A","name":"Material\/Desktop\/Dark\/Subhead disabled","value":{"_class":"style","do_objectID":"EFCF66EE-EF12-43D7-9C9C-38BCFDF77DDE","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Roboto-Regular","size":15}},"ligature":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.5,"blue":1,"green":1,"red":1},"paragraphStyle":{"_class":"paragraphStyle","maximumLineHeight":20,"minimumLineHeight":20,"allowsDefaultTighteningForTruncation":0}},"verticalAlignment":0}}}]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/62830784-6272-4A0C-AC7A-A3583BB2477F"},{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/DF2E7E98-54B3-4411-AA3A-8EB07B5A0393"}],"sharedSwatches":{"_class":"swatchContainer","do_objectID":"56060E2F-F377-4AAC-B40F-4ACC7AFF463F","objects":[{"_class":"swatch","do_objectID":"3420F609-8FE8-40E0-9355-31A0F6DC2594","name":"1. #000000","value":{"_class":"color","alpha":0.87,"blue":0,"green":0,"red":0}},{"_class":"swatch","do_objectID":"647E0B73-5F1C-4B56-BD52-33D08B158416","name":"2. #000000","value":{"_class":"color","alpha":0.5413269928,"blue":0,"green":0,"red":0}},{"_class":"swatch","do_objectID":"A30E3B5C-F38C-439C-974C-35C831BEEDDC","name":"3. #000000","value":{"_class":"color","alpha":0.38,"blue":0,"green":0,"red":0}},{"_class":"swatch","do_objectID":"D5C02E91-D022-44F5-A326-97259993EA8D","name":"4. #000000","value":{"_class":"color","alpha":0.12,"blue":0,"green":0,"red":0}},{"_class":"swatch","do_objectID":"49DC8208-8998-4704-B885-0B3CB33B1809","name":"5. #FFFFFF","value":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"swatch","do_objectID":"A083D554-7632-49D6-8BB2-08F9AFD4E523","name":"6. #FFFFFF","value":{"_class":"color","alpha":0.6999999881,"blue":1,"green":1,"red":1}},{"_class":"swatch","do_objectID":"90B11D32-5336-4FDD-86E5-CB739E4BF2A0","name":"7. #FFFFFF","value":{"_class":"color","alpha":0.5,"blue":1,"green":1,"red":1}},{"_class":"swatch","do_objectID":"74CB2E26-9BB7-40B2-BC6D-9B6646914EA5","name":"8. #FFFFFF","value":{"_class":"color","alpha":0.12,"blue":1,"green":1,"red":1}},{"_class":"swatch","do_objectID":"6B9137E8-A3B7-4598-8041-DBF4215CF31D","name":"9. #000000","value":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}},{"_class":"swatch","do_objectID":"5B483A8C-AE44-4AB7-86DF-6DA4D7D9FFFC","name":"10. #212121","value":{"_class":"color","alpha":1,"blue":0.1294117647058823,"green":0.1294117647058823,"red":0.1294117647058823}},{"_class":"swatch","do_objectID":"2015B4EC-3E6B-4B63-B1A9-0AB513F7D24A","name":"11. #303030","value":{"_class":"color","alpha":1,"blue":0.1882352941176471,"green":0.1882352941176471,"red":0.1882352941176471}},{"_class":"swatch","do_objectID":"1462BC95-F41E-46AC-9382-CA6D75281EEA","name":"12. #424242","value":{"_class":"color","alpha":1,"blue":0.2588235294117647,"green":0.2588235294117647,"red":0.2588235294117647}},{"_class":"swatch","do_objectID":"D7C4BC5C-1D91-47E5-9EDE-436EF9F9B97C","name":"13. #616161","value":{"_class":"color","alpha":1,"blue":0.3803921568627451,"green":0.3803921568627451,"red":0.3803921568627451}},{"_class":"swatch","do_objectID":"76CF4EBE-82B9-449C-AC98-9587CE1003FA","name":"14. #757575","value":{"_class":"color","alpha":1,"blue":0.4588235294117647,"green":0.4588235294117647,"red":0.4588235294117647}},{"_class":"swatch","do_objectID":"76D8E55D-9E1D-4B03-AB8D-F34A9AD781F9","name":"15. #9E9E9E","value":{"_class":"color","alpha":1,"blue":0.6196078431372549,"green":0.6196078431372549,"red":0.6196078431372549}},{"_class":"swatch","do_objectID":"FEC69168-17DC-4410-859C-C51DFFFC991F","name":"16. #BDBDBD","value":{"_class":"color","alpha":1,"blue":0.7411764705882353,"green":0.7411764705882353,"red":0.7411764705882353}},{"_class":"swatch","do_objectID":"F2CAE94F-BB7E-485A-B0CD-0E8431C2D49E","name":"17. #E0E0E0","value":{"_class":"color","alpha":1,"blue":0.8784313725490196,"green":0.8784313725490196,"red":0.8784313725490196}},{"_class":"swatch","do_objectID":"571FF695-DBCA-4F4A-BF23-CB84488369F3","name":"18. #EEEEEE","value":{"_class":"color","alpha":1,"blue":0.9333333333333333,"green":0.9333333333333333,"red":0.9333333333333333}},{"_class":"swatch","do_objectID":"46FA4484-B52D-4017-8714-435C43D40E31","name":"19. #F5F5F5","value":{"_class":"color","alpha":1,"blue":0.9607843137254902,"green":0.9607843137254902,"red":0.9607843137254902}},{"_class":"swatch","do_objectID":"05A65321-BC38-4FA3-A325-D8348A2C9B71","name":"20. #FAFAFA","value":{"_class":"color","alpha":1,"blue":0.9803921568627451,"green":0.9803921568627451,"red":0.9803921568627451}},{"_class":"swatch","do_objectID":"CFF95B7A-D922-4A95-A1A9-14865B19C531","name":"21. #FFFFFF","value":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}]},"documentState":{"_class":"documentState"}}

==> figures/meta.json <==
{"commit":"1eb0227dcce091d397c8da2882dc8fc8ad9eca26","pagesAndArtboards":{"DF2E7E98-54B3-4411-AA3A-8EB07B5A0393":{"name":"Material Design Symbols","artboards":{"C63FA2FE-661B-4871-BC5E-149732C69211":{"name":"Material\/Icons black\/report"},"A96D81E1-9C8B-48F0-9ED9-71D1A61F0D65":{"name":"Material\/Light\/Search 360dp"},"5894CF4F-D5EF-4513-AA97-BD78FB4F58DA":{"name":"Material\/Android\/Keyboard 360dp dark"},"C6A64339-71D3-4141-8C1D-E07D7FA7130C":{"name":"Material\/Light\/Text warning icon"},"328FA9B1-8734-4742-AC7A-64E4C8C68A61":{"name":"Material\/Icons white\/add"},"995A0AB9-F1C4-40BF-AC3D-16A85E938F88":{"name":"Material\/Android\/Status bar 360dp black"},"D284E6EB-A900-4B52-B3A1-0461AFBE8EFD":{"name":"Material\/Android\/Status bar 1024dp black"},"47DD7060-A7D9-4AED-B73F-35858FFD23E2":{"name":"Material\/Chrome OS\/Title bar controls"},"8ED503B9-656D-4408-A2AB-A56BECC0CE6A":{"name":"Material\/Icons white\/check"},"4592D8E2-B720-4AE0-8E66-60C5825B1B90":{"name":"Material\/Icons black\/volume up"},"F32610AF-0B03-41D6-885A-1C7B78E4CF34":{"name":"Material\/Icons white\/mic"},"1C0F34E7-D73C-401F-BE34-78257BE6B795":{"name":"Material\/Dark\/Checkbox off"},"6313D752-918D-4EDC-8AB3-89A9D6E71E6D":{"name":"Material\/Icons black\/share"},"7C96FB54-8B3C-4119-A197-5B5DD5CDBB11":{"name":"Material\/Icons black\/expand less"},"A0A89F52-F9DA-49E2-BCBC-77F5527372AF":{"name":"Material\/Android\/Status bar 600dp light gray"},"76C8A3F1-FA9D-4553-9035-374EEF18CBF2":{"name":"Material\/Icons black\/arrow back"},"7E066CA2-4CCE-4955-9653-088554F105B6":{"name":"Material\/Icons black\/reply"},"0196C540-9D38-479D-A1BB-EBFA50AFFCE7":{"name":"Material\/Light\/Search 600dp"},"213F9FEF-B8C6-4155-8D40-76E291D6B18B":{"name":"Material\/Dark\/Text warning icon"},"E33E2440-9E0D-4801-A0C4-5F0D7AA40DE6":{"name":"Material\/Icons white\/more vert"},"186A9402-542F-4797-9086-36F2ED75B51E":{"name":"Material\/Android\/Status bar 1024dp light gray"},"AEFB86A8-E828-49B6-AB49-11ED7931A2D1":{"name":"Material\/Android\/Navbar 360dp black"},"B6631D7E-A61A-4274-BD24-381F6FFD1403":{"name":"Material\/Icons white\/chevron right"},"5BCDC1A1-5F24-4FC3-AC1B-7E3FA11FF3CB":{"name":"Material\/Icons white\/fullscreen exit"},"A0EAD81F-5486-461D-846C-2016D95CE579":{"name":"Material\/Icons white\/close"},"7825C06D-7A52-4E7D-8245-5052F7913D1C":{"name":"Material\/Light\/Date picker"},"EA0D3811-7D36-42F7-AC51-032CAFB6C3C0":{"name":"Material\/Icons black\/shopping cart"},"DF5BC832-48AB-419D-90D4-EE27D9A22EA9":{"name":"Material\/Dark\/Radio button off"},"2C92EED2-E416-44C1-A04C-BA50684AE2AB":{"name":"Material\/Icons white\/content cut"},"20A67110-5219-4DD1-9DB3-15E1D4C41261":{"name":"Material\/Light\/Switch off"},"F2777179-6035-4E81-966F-A0FCE3EE376F":{"name":"Material\/Icons black\/forum"},"3D9F5A8F-3429-4C85-881D-96C7B13601E9":{"name":"Material\/Android\/Status bar content light"},"1951ED1F-0FDF-4C14-AD0D-6CA404C97447":{"name":"Material\/Light\/Checkbox off"},"066B6AE1-7EBB-4207-90CF-C27C9EE2DA4A":{"name":"Material\/Icons white\/expand more"},"10E7654C-E936-403F-9CEF-AA512F39B60F":{"name":"Material\/Icons white\/arrow drop down"},"6AA71607-3443-470E-AE08-C90C98DE5007":{"name":"Material\/Icons black\/apps"},"A99159F4-198A-46FC-A858-12C2401B1D88":{"name":"Material\/Icons black\/local offer"},"D1BC2390-6003-4109-BA19-235D95440E57":{"name":"Material\/Icons black\/archive"},"6041436E-44E9-48AF-96B0-B7BA1AC092B4":{"name":"Material\/Icons white\/share"},"1A49B31B-4EE7-4242-BB07-352117312FEF":{"name":"Material\/Icons black\/bluetooth"},"C8E4FF11-72CD-46F2-866D-EC7BDB7E8D59":{"name":"Material\/Icons black\/chevron left"},"DDB0E68B-BEEE-4E3A-9844-0443F2E09696":{"name":"Material\/Icons black\/refresh"},"730EB3D5-26DD-44CA-B55B-A46E6040A601":{"name":"Material\/Icons black\/data usage"},"5CEA9A60-81F1-44ED-BEE3-D1C565CA5E36":{"name":"Material\/Android\/Status bar 360dp light gray"},"D11A2A32-7CF0-4C46-B91D-9FE1B6C7CBB3":{"name":"Material\/Icons white\/search"},"13D8A4EE-13F1-48F8-8236-3FAFBFEBF397":{"name":"Material\/Icons black\/place"},"15691371-2230-4C52-AF25-4FB3988CFAE5":{"name":"Material\/Icons black\/content paste"},"CFA7EEFA-CCB1-406B-BC90-5586CF3FD66B":{"name":"Material\/Icons black\/people"},"3BF30022-6F6A-4A89-B1AA-2A20BEF8A94B":{"name":"Material\/Dark\/Switch on"},"CA799155-0C43-4E3B-8162-8521128A451A":{"name":"Material\/Icons black\/more vert"},"233409B7-0392-42F7-93DB-137FDEA632EB":{"name":"Material\/Chrome OS\/Title bar 1280dp grey"},"A1AD6A18-C448-4A95-B0AC-BD4B6A99A281":{"name":"Material\/Icons black\/chevron right"},"EDEEAE9C-B2B9-4DE2-AE2B-2205BB8D9155":{"name":"Material\/Icons black\/favorite"},"4BBFCFED-5252-47F8-B573-AD00ECF12F6D":{"name":"Material\/Android\/Status bar 600dp black"},"DC157B7B-09F2-47EB-B053-DDD864424E6A":{"name":"Material\/Light\/Time picker"},"7C5A0EC0-D963-4207-80CB-49ED115BF9B5":{"name":"Material\/Android\/Navbar 1024dp black"},"4B393FDE-9DAB-406F-BB20-6C0BC00682B4":{"name":"Material\/Light\/Radio button on"},"FBDB06DC-BF2F-4E58-8C7C-2C851DD75DD3":{"name":"Material\/Icons white\/delete"},"34CA2EB5-EBA4-4D7A-9C5B-1EC39EA97E4F":{"name":"Material\/Icons black\/close"},"D813F6D7-B119-44F0-ABA6-6CDCA0C1B81E":{"name":"Material\/Icons black\/add"},"6BC89F5E-F1C9-4908-8616-AD0A1D4A4BA1":{"name":"Material\/Icons white\/refresh"},"C004F5D5-FFCB-4D4A-A0A7-F720777DF6B5":{"name":"Material\/Icons white\/content paste"},"CF51E153-B8F1-4EDC-B3AB-14C2FE10C60F":{"name":"Material\/Dark\/Switch off"},"56CFF7DF-BD97-487A-A993-F538BF2E201D":{"name":"Material\/Android\/Keyboard 360dp light"},"69A74816-63FF-4D4E-A9DE-D98FD1AB8ADE":{"name":"Material\/Icons black\/call"},"8C56D8D4-667A-4F5E-AF54-AA07AA6353EA":{"name":"Material\/Icons white\/content copy"},"C3FFA0A9-A2DD-4C96-956C-9EB0A9F93327":{"name":"Material\/Icons black\/cancel"},"28D270B5-5870-4F30-A240-EFF3AAEF3812":{"name":"Material\/Icons black\/arrow forward"},"57C2B1F6-1718-4BD9-85D3-39BEFA28613B":{"name":"Material\/Icons white\/arrow back"},"51ECB036-08B1-4215-94EB-E081ABC894E2":{"name":"Material\/Icons black\/replay"},"8E30A0EB-7E44-41FB-B562-98898C86C5CF":{"name":"Material\/Icons black\/arrow drop up"},"73267C3C-6029-463C-B972-47DC8892BFBB":{"name":"Material\/Icons white\/replay"},"0C54E918-F5AA-40AE-9818-462978C9DD61":{"name":"Material\/Icons black\/arrow drop down"},"841CDEEC-A423-4711-9502-6F8D9E9DE6CD":{"name":"Material\/Icons black\/delete"},"AC13E93E-0E64-41D4-9DA3-BD289CFBDEA1":{"name":"Material\/Chrome OS\/Navbar 1280dp"},"4B37146F-7C0B-4987-8AF9-557CCE0E3AFC":{"name":"Material\/Dark\/Radio button on"},"E0C4F29E-147A-44B5-94EC-3A1D4AEDBE87":{"name":"Material\/Dark\/Checkbox on"},"EC56DA8E-C18F-4752-BD64-E42D71755C81":{"name":"Material\/Icons black\/print"},"C1501289-AA67-4947-8397-8547E298A881":{"name":"Material\/Icons black\/content cut"},"6EFF340A-714C-4875-A45C-81966F97368F":{"name":"Material\/Icons black\/fullscreen"},"EE161FC4-C4AE-45B2-BFBA-D55DAF780091":{"name":"Material\/Icons white\/cancel"},"0123110B-A6B3-4971-83BC-CDBD21817517":{"name":"Material\/Android\/Status bar content dark"},"3489AF78-9375-40E2-8E39-93E0B5CD0D6B":{"name":"Material\/Icons black\/select all"},"21B63B46-4C5E-4D74-9E80-2B8CCF870C32":{"name":"Material\/Icons black\/check"},"83A808B5-8D3B-490D-B502-EDE67BEF7A57":{"name":"Material\/Icons white\/menu"},"5B1F5550-C311-4178-8648-47AB3C8D4B3E":{"name":"Material\/Icons white\/place"},"AB454422-927C-4E49-92EC-D23225CD41BA":{"name":"Material\/Light\/Radio button off"},"5E7EDE59-6098-470E-9396-FBEA6543E07D":{"name":"Material\/Icons black\/send"},"92B85AE4-9877-41DB-A786-5F1CB9F9DCB9":{"name":"Material\/Icons white\/select all"},"FF10549E-8604-4B69-A266-C47B06C7F812":{"name":"Material\/Icons white\/arrow forward"},"7B0D62FE-B17B-4960-9721-A839690854DE":{"name":"Material\/Icons black\/content copy"},"E6F71BCE-5944-46D6-9809-E3C0AF6DF523":{"name":"Material\/Icons white\/arrow drop up"},"6E8877BE-9405-4923-A804-66A8C3867842":{"name":"Material\/Icons white\/favorite"},"532D44F8-B6EC-4AA6-A077-1FDEA52C102C":{"name":"Material\/Chrome OS\/Title bar 1280dp black"},"9623C003-C5CF-4C7F-A627-1AA29F2DA070":{"name":"Material\/Icons black\/bookmark"},"0BD2C953-F37D-4970-BE02-DA4BD6E4124E":{"name":"Material\/Light\/Switch on"},"FAE251B7-801F-4660-9C18-2B39654EF4A7":{"name":"Material\/Android\/Navbar 600dp black"},"158BBC04-B9CE-4996-9F81-1BEADDEF3436":{"name":"Material\/Icons white\/chevron left"},"F5790B72-A26A-4F19-AF08-D24FE598D0CB":{"name":"Material\/Icons white\/apps"},"E88D7B1A-E174-4299-B971-B38FD678F97D":{"name":"Material\/Icons black\/fullscreen exit"},"9245C5F9-330F-4E35-813F-F5F366212A42":{"name":"Material\/Icons black\/cloud upload"},"2C7E84CD-2CD8-4ADB-88B9-0C8621AA02DE":{"name":"Material\/Icons black\/expand more"},"99FC27D0-7DC1-4E8F-A214-5EE2C6FC2E55":{"name":"Material\/Icons black\/search"},"A77C8EDC-CE62-4320-B0D6-C7CEBB022AB3":{"name":"Material\/Icons white\/fullscreen"},"B799E740-3E5B-41E9-A323-40B8344856EB":{"name":"Material\/Icons black\/flag"},"FD0A979E-421B-4386-9366-152D9EF2F610":{"name":"Material\/Icons black\/signal wifi 3 bar"},"85ACCD6B-6A89-45F6-99C1-44F8903FDF6A":{"name":"Material\/Light\/Checkbox on"},"7CAC5646-E988-467F-A592-AD8274CAFF8B":{"name":"Material\/Icons black\/mic"},"9FC75B2C-20E5-4E3B-957E-B5B9DC05E34A":{"name":"Material\/Icons white\/expand less"},"78F891C2-2FDA-49C7-9A76-E84C19941C52":{"name":"Material\/Icons black\/menu"}}},"62830784-6272-4A0C-AC7A-A3583BB2477F":{"name":"Material Design Stickersheet","artboards":{"7ECE832A-1F28-4FA8-88E1-6ED77E9FB992":{"name":"main-forml-fig"},"2DAF9D12-2957-48A2-B000-D076714421F6":{"name":"Desktop"},"A74E8A7B-D98A-48BB-A38D-157F308A62FE":{"name":"Tablet 9inch"},"1A0D9705-B6DA-40D4-BDFD-D1DD152A61E3":{"name":"Tablet 9inch"},"CB50A620-B4F5-40EE-9C5C-709239E51A6C":{"name":"Tablet 7inch"},"F9BCE545-E811-46AD-A62E-5BFEDC52D304":{"name":"Artboard"},"A59E6D32-9DAD-42E2-B8C3-832B63FE99DD":{"name":"Mobile"},"F9979D6C-9D0F-431A-9801-BDC9CA0EAC03":{"name":"pass-forml-fig"},"CFDED9A0-CD1F-462A-8366-EA30581D687C":{"name":"Desktop"},"51EB9F5C-5EB6-46D0-85CC-A42A7186F840":{"name":"Tablet 7inch"},"15D23678-F1B2-4476-9CE7-1D3F989BE9CD":{"name":"Mobile"}}}},"version":139,"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":0,"variant":"NONAPPSTORE","coeditCompatibilityVersion":139,"created":{"commit":"1eb0227dcce091d397c8da2882dc8fc8ad9eca26","appVersion":"82","build":137003,"app":"com.bohemiancoding.sketch3","coeditCompatibilityVersion":139,"compatibilityVersion":99,"version":139,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.137003"],"appVersion":"82","build":137003}

==> figures/user.json <==
{"DF2E7E98-54B3-4411-AA3A-8EB07B5A0393":{"scrollOrigin":"{15, 148}","zoomValue":0.5807909604519774},"62830784-6272-4A0C-AC7A-A3583BB2477F":{"scrollOrigin":"{673, -2241}","zoomValue":0.3841984277083737},"document":{"pageListHeight":96,"pageListCollapsed":0}}
